Are Parametric Markov Chains Monotonic?

This paper presents a simple algorithm to check whether reachability probabilities in parametric Markov chains are monotonic in (some of) the parameters. The idea is to construct - only using the graph structure of the Markov chain and local transition probabilities - a pre-order on the states. Our algorithm cheaply checks a sufficient condition for monotonicity. Experiments show that monotonicity in several benchmarks is automatically detected, and monotonicity can speed up parameter synthesis up to orders of magnitude faster than a symbolic baseline.

==> plots/brp.csv <==
coverage;mon1;mon2;pla1;pla2
0.9;0.01;0.01;0.01;0.01
0.95;0.02;0.02;0.02;0.03
0.99;0.05;0.08;0.07;0.15
0.995;0.08;0.16;0.15;0.30
0.999;0.40;0.61;0.72;1.42




==> plots/crowds.csv <==
coverage;mon1;mon2;pla1;pla2
0.9;0.01;0.01;0.02;0.02
0.95;0.01;0.01;0.05;0.05
0.99;0.02;0.03;0.20;0.24
0.995;0.04;0.06;0.44;0.48
0.999;0.17;0.24;2.21;2.61


==> plots/zeroconf.csv <==
coverage;mon1;mon2;pla1;pla2
0.9;0.01;0.01;0.01;0.01
0.95;0.01;0.01;0.03;0.03
0.99;0.03;0.02;0.16;0.11
0.995;0.07;0.05;0.36;0.24
0.999;0.32;0.24;1.50;1.41

